Sparse Sensor Arrays for Active Sensing: Models, Configurations and Applications

This chapter focuses on active sensing using sparse arrays. In active sensing applications, such as radar, sonar, wireless communications, and medical ultrasound, a collection of sensors probes the environment by emitting self-generated energy. A key benefit of such active multi-sensor arrays is their ability to focus and steer energy in desired directions by beamforming on transmit. Sparse sensor arrays offer several advantages over conventional uniform arrays, including improved resolution using fewer physical sensors and the capability to identify more scatterers than sensors. This is facilitated by the effective transmit-receive virtual array known as the sum co-array, which can have many more virtual sensors than the number of physical transmit or receive sensors. Herein, we focus on the design of low-redundancy sparse array configurations and on employing transmit-receive (Tx-Rx) beamforming using sparse arrays. We discuss the optimal, but computationally intractable Minimum-redundancy array, and a scalable symmetric array framework, which extends many well-known passive sparse array geometries to the active case. We also examine mitigating side lobes arising from spatial undersampling by a synthetic beamforming method known as image addition. We briefly present approaches for finding the physical beamforming weights synthesizing a desired Tx-Rx beampattern, and consider related spatio-temporal trade-offs. We conclude by discussing selected applications of sparse arrays in active sensing.

==> Data/Bt_1.dat <==
phi	B
-1.570796e+00	1.254807e-02
-1.555088e+00	1.254803e-02
-1.539380e+00	1.254747e-02
-1.523672e+00	1.254502e-02
-1.507964e+00	1.253843e-02
-1.492257e+00	1.252455e-02
-1.476549e+00	1.249935e-02
-1.460841e+00	1.245795e-02
-1.445133e+00	1.239468e-02
-1.429425e+00	1.230314e-02
-1.413717e+00	1.217631e-02
-1.398009e+00	1.200673e-02
-1.382301e+00	1.178668e-02
-1.366593e+00	1.150848e-02
-1.350885e+00	1.116482e-02
-1.335177e+00	1.074917e-02
-1.319469e+00	1.025627e-02
-1.303761e+00	9.682714e-03
-1.288053e+00	9.027507e-03
-1.272345e+00	8.292758e-03
-1.256637e+00	7.484306e-03
-1.240929e+00	6.612330e-03
-1.225221e+00	5.691873e-03
-1.209513e+00	4.743197e-03
-1.193805e+00	3.791927e-03
-1.178097e+00	2.868880e-03
-1.162389e+00	2.009522e-03
-1.146681e+00	1.252982e-03
-1.130973e+00	6.405584e-04
-1.115265e+00	2.137186e-04
-1.099557e+00	1.157889e-05
-1.083849e+00	6.795061e-05
-1.068142e+00	4.080652e-04
-1.052434e+00	1.045173e-03
-1.036726e+00	1.977272e-03
-1.021018e+00	3.184286e-03
-1.005310e+00	4.626063e-03
-9.896017e-01	6.241574e-03
-9.738937e-01	7.949698e-03
-9.581858e-01	9.651907e-03
-9.424778e-01	1.123704e-02
-9.267698e-01	1.258825e-02
-9.110619e-01	1.359184e-02
-8.953539e-01	1.414769e-02
-8.796459e-01	1.418039e-02
-8.639380e-01	1.365021e-02
-8.482300e-01	1.256255e-02
-8.325221e-01	1.097470e-02
-8.168141e-01	8.998326e-03
-8.011061e-01	6.796670e-03
-7.853982e-01	4.575610e-03
-7.696902e-01	2.568331e-03
-7.539822e-01	1.014131e-03
-7.382743e-01	1.327739e-04
-7.225663e-01	9.663992e-05
-7.068583e-01	1.003769e-03
-6.911504e-01	2.855422e-03
-6.754424e-01	5.541979e-03
-6.597345e-01	8.840657e-03
-6.440265e-01	1.242762e-02
-6.283185e-01	1.590563e-02
-6.126106e-01	1.884622e-02
-5.969026e-01	2.084342e-02
-5.811946e-01	2.157331e-02
-5.654867e-01	2.085200e-02
-5.497787e-01	1.868327e-02
-5.340708e-01	1.528687e-02
-5.183628e-01	1.109963e-02
-5.026548e-01	6.744237e-03
-4.869469e-01	2.964471e-03
-4.712389e-01	5.307476e-04
-4.555309e-01	1.251412e-04
-4.398230e-01	2.220247e-03
-4.241150e-01	6.969917e-03
-4.084070e-01	1.413157e-02
-3.926991e-01	2.303861e-02
-3.769911e-01	3.263700e-02
-3.612832e-01	4.159284e-02
-3.455752e-01	4.846755e-02
-3.298672e-01	5.194654e-02
-3.141593e-01	5.109603e-02
-2.984513e-01	4.561418e-02
-2.827433e-01	3.603755e-02
-2.670354e-01	2.386431e-02
-2.513274e-01	1.156159e-02
-2.356194e-01	2.436838e-03
-2.199115e-01	3.692027e-04
-2.042035e-01	9.417356e-03
-1.884956e-01	3.333933e-02
-1.727876e-01	7.507721e-02
-1.570796e-01	1.362706e-01
-1.413717e-01	2.168657e-01
-1.256637e-01	3.148812e-01
-1.099557e-01	4.263764e-01
-9.424778e-02	5.456430e-01
-7.853982e-02	6.656170e-01
-6.283185e-02	7.784736e-01
-4.712389e-02	8.763466e-01
-3.141593e-02	9.520908e-01
-1.570796e-02	1.000000e+00
0.000000e+00	1.016394e+00
1.570796e-02	1.000000e+00
3.141593e-02	9.520908e-01
4.712389e-02	8.763466e-01
6.283185e-02	7.784736e-01
7.853982e-02	6.656170e-01
9.424778e-02	5.456430e-01
1.099557e-01	4.263764e-01
1.256637e-01	3.148812e-01
1.413717e-01	2.168657e-01
1.570796e-01	1.362706e-01
1.727876e-01	7.507721e-02
1.884956e-01	3.333933e-02
2.042035e-01	9.417356e-03
2.199115e-01	3.692027e-04
2.356194e-01	2.436838e-03
2.513274e-01	1.156159e-02
2.670354e-01	2.386431e-02
2.827433e-01	3.603755e-02
2.984513e-01	4.561418e-02
3.141593e-01	5.109603e-02
3.298672e-01	5.194654e-02
3.455752e-01	4.846755e-02
3.612832e-01	4.159284e-02
3.769911e-01	3.263700e-02
3.926991e-01	2.303861e-02
4.084070e-01	1.413157e-02
4.241150e-01	6.969917e-03
4.398230e-01	2.220247e-03
4.555309e-01	1.251412e-04
4.712389e-01	5.307476e-04
4.869469e-01	2.964471e-03
5.026548e-01	6.744237e-03
5.183628e-01	1.109963e-02
5.340708e-01	1.528687e-02
5.497787e-01	1.868327e-02
5.654867e-01	2.085200e-02
5.811946e-01	2.157331e-02
5.969026e-01	2.084342e-02
6.126106e-01	1.884622e-02
6.283185e-01	1.590563e-02
6.440265e-01	1.242762e-02
6.597345e-01	8.840657e-03
6.754424e-01	5.541979e-03
6.911504e-01	2.855422e-03
7.068583e-01	1.003769e-03
7.225663e-01	9.663992e-05
7.382743e-01	1.327739e-04
7.539822e-01	1.014131e-03
7.696902e-01	2.568331e-03
7.853982e-01	4.575610e-03
8.011061e-01	6.796670e-03
8.168141e-01	8.998326e-03
8.325221e-01	1.097470e-02
8.482300e-01	1.256255e-02
8.639380e-01	1.365021e-02
8.796459e-01	1.418039e-02
8.953539e-01	1.414769e-02
9.110619e-01	1.359184e-02
9.267698e-01	1.258825e-02
9.424778e-01	1.123704e-02
9.581858e-01	9.651907e-03
9.738937e-01	7.949698e-03
9.896017e-01	6.241574e-03
1.005310e+00	4.626063e-03
1.021018e+00	3.184286e-03
1.036726e+00	1.977272e-03
1.052434e+00	1.045173e-03
1.068142e+00	4.080652e-04
1.083849e+00	6.795061e-05
1.099557e+00	1.157889e-05
1.115265e+00	2.137186e-04
1.130973e+00	6.405584e-04
1.146681e+00	1.252982e-03
1.162389e+00	2.009522e-03
1.178097e+00	2.868880e-03
1.193805e+00	3.791927e-03
1.209513e+00	4.743197e-03
1.225221e+00	5.691873e-03
1.240929e+00	6.612330e-03
1.256637e+00	7.484306e-03
1.272345e+00	8.292758e-03
1.288053e+00	9.027507e-03
1.303761e+00	9.682714e-03
1.319469e+00	1.025627e-02
1.335177e+00	1.074917e-02
1.350885e+00	1.116482e-02
1.366593e+00	1.150848e-02
1.382301e+00	1.178668e-02
1.398009e+00	1.200673e-02
1.413717e+00	1.217631e-02
1.429425e+00	1.230314e-02
1.445133e+00	1.239468e-02
1.460841e+00	1.245795e-02
1.476549e+00	1.249935e-02
1.492257e+00	1.252455e-02
1.507964e+00	1.253843e-02
1.523672e+00	1.254502e-02
1.539380e+00	1.254747e-02
1.555088e+00	1.254803e-02
1.570796e+00	1.254807e-02


==> Data/Bt_1_sparse.dat <==
phi	B
-1.570796e+00	1.346084e-02
-1.555088e+00	1.346067e-02
-1.539380e+00	1.345812e-02
-1.523672e+00	1.344709e-02
-1.507964e+00	1.341743e-02
-1.492257e+00	1.335506e-02
-1.476549e+00	1.324218e-02
-1.460841e+00	1.305776e-02
-1.445133e+00	1.277829e-02
-1.429425e+00	1.237909e-02
-1.413717e+00	1.183609e-02
-1.398009e+00	1.112838e-02
-1.382301e+00	1.024143e-02
-1.366593e+00	9.171007e-03
-1.350885e+00	7.927608e-03
-1.335177e+00	6.541026e-03
-1.319469e+00	5.064557e-03
-1.303761e+00	3.578013e-03
-1.288053e+00	2.188600e-03
-1.272345e+00	1.028510e-03
-1.256637e+00	2.481458e-04
-1.240929e+00	4.082260e-06
-1.225221e+00	4.413965e-04
-1.209513e+00	1.670863e-03
-1.193805e+00	3.742697e-03
-1.178097e+00	6.619974e-03
-1.162389e+00	1.015635e-02
-1.146681e+00	1.408392e-02
-1.130973e+00	1.801758e-02
-1.115265e+00	2.148157e-02
-1.099557e+00	2.396171e-02
-1.083849e+00	2.498265e-02
-1.068142e+00	2.420402e-02
-1.052434e+00	2.152246e-02
-1.036726e+00	1.716083e-02
-1.021018e+00	1.172131e-02
-1.005310e+00	6.180009e-03
-9.896017e-01	1.805954e-03
-9.738937e-01	5.356187e-07
-9.581858e-01	2.070617e-03
-9.424778e-01	8.968916e-03
-9.267698e-01	2.105224e-02
-9.110619e-01	3.791660e-02
-8.953539e-01	5.836246e-02
-8.796459e-01	8.052146e-02
-8.639380e-01	1.021394e-01
-8.482300e-01	1.209685e-01
-8.325221e-01	1.351849e-01
-8.168141e-01	1.437312e-01
-8.011061e-01	1.464970e-01
-7.853982e-01	1.442899e-01
-7.696902e-01	1.386143e-01
-7.539822e-01	1.313292e-01
-7.382743e-01	1.242926e-01
-7.225663e-01	1.190837e-01
-7.068583e-01	1.168452e-01
-6.911504e-01	1.182101e-01
-6.754424e-01	1.232325e-01
-6.597345e-01	1.312451e-01
-6.440265e-01	1.406531e-01
-6.283185e-01	1.487991e-01
-6.126106e-01	1.521330e-01
-5.969026e-01	1.469089e-01
-5.811946e-01	1.304465e-01
-5.654867e-01	1.026735e-01
-5.497787e-01	6.732660e-02
-5.340708e-01	3.204111e-02
-5.183628e-01	6.772772e-03
-5.026548e-01	6.101406e-04
-4.869469e-01	1.788285e-02
-4.712389e-01	5.516377e-02
-4.555309e-01	1.008673e-01
-4.398230e-01	1.383941e-01
-4.241150e-01	1.522831e-01
-4.084070e-01	1.351758e-01
-3.926991e-01	9.241885e-02
-3.769911e-01	4.154735e-02
-3.612832e-01	5.858926e-03
-3.455752e-01	4.138218e-03
-3.298672e-01	4.099442e-02
-3.141593e-01	1.028217e-01
-2.984513e-01	1.623757e-01
-2.827433e-01	1.909459e-01
-2.670354e-01	1.728950e-01
-2.513274e-01	1.152269e-01
-2.356194e-01	4.637165e-02
-2.199115e-01	3.353984e-03
-2.042035e-01	1.273190e-02
-1.884956e-01	7.490135e-02
-1.727876e-01	1.608846e-01
-1.570796e-01	2.251185e-01
-1.413717e-01	2.294191e-01
-1.256637e-01	1.664780e-01
-1.099557e-01	6.993750e-02
-9.424778e-02	3.687791e-03
-7.853982e-02	3.327771e-02
-6.283185e-02	1.921472e-01
-4.712389e-02	4.594368e-01
-3.141593e-02	7.617378e-01
-1.570796e-02	1.000000e+00
0.000000e+00	1.090328e+00
1.570796e-02	1.000000e+00
3.141593e-02	7.617378e-01
4.712389e-02	4.594368e-01
6.283185e-02	1.921472e-01
7.853982e-02	3.327771e-02
9.424778e-02	3.687791e-03
1.099557e-01	6.993750e-02
1.256637e-01	1.664780e-01
1.413717e-01	2.294191e-01
1.570796e-01	2.251185e-01
1.727876e-01	1.608845e-01
1.884956e-01	7.490135e-02
2.042035e-01	1.273190e-02
2.199115e-01	3.353984e-03
2.356194e-01	4.637165e-02
2.513274e-01	1.152269e-01
2.670354e-01	1.728950e-01
2.827433e-01	1.909459e-01
2.984513e-01	1.623757e-01
3.141593e-01	1.028217e-01
3.298672e-01	4.099442e-02
3.455752e-01	4.138218e-03
3.612832e-01	5.858926e-03
3.769911e-01	4.154735e-02
3.926991e-01	9.241885e-02
4.084070e-01	1.351758e-01
4.241150e-01	1.522831e-01
4.398230e-01	1.383941e-01
4.555309e-01	1.008673e-01
4.712389e-01	5.516377e-02
4.869469e-01	1.788285e-02
5.026548e-01	6.101405e-04
5.183628e-01	6.772772e-03
5.340708e-01	3.204111e-02
5.497787e-01	6.732660e-02
5.654867e-01	1.026735e-01
5.811946e-01	1.304465e-01
5.969026e-01	1.469089e-01
6.126106e-01	1.521330e-01
6.283185e-01	1.487991e-01
6.440265e-01	1.406531e-01
6.597345e-01	1.312451e-01
6.754424e-01	1.232325e-01
6.911504e-01	1.182101e-01
7.068583e-01	1.168452e-01
7.225663e-01	1.190837e-01
7.382743e-01	1.242926e-01
7.539822e-01	1.313292e-01
7.696902e-01	1.386143e-01
7.853982e-01	1.442899e-01
8.011061e-01	1.464970e-01
8.168141e-01	1.437312e-01
8.325221e-01	1.351849e-01
8.482300e-01	1.209685e-01
8.639380e-01	1.021394e-01
8.796459e-01	8.052146e-02
8.953539e-01	5.836246e-02
9.110619e-01	3.791660e-02
9.267698e-01	2.105224e-02
9.424778e-01	8.968916e-03
9.581858e-01	2.070617e-03
9.738937e-01	5.356195e-07
9.896017e-01	1.805954e-03
1.005310e+00	6.180009e-03
1.021018e+00	1.172131e-02
1.036726e+00	1.716083e-02
1.052434e+00	2.152246e-02
1.068142e+00	2.420402e-02
1.083849e+00	2.498265e-02
1.099557e+00	2.396171e-02
1.115265e+00	2.148157e-02
1.130973e+00	1.801758e-02
1.146681e+00	1.408392e-02
1.162389e+00	1.015635e-02
1.178097e+00	6.619974e-03
1.193805e+00	3.742697e-03
1.209513e+00	1.670863e-03
1.225221e+00	4.413965e-04
1.240929e+00	4.082259e-06
1.256637e+00	2.481458e-04
1.272345e+00	1.028510e-03
1.288053e+00	2.188600e-03
1.303761e+00	3.578013e-03
1.319469e+00	5.064557e-03
1.335177e+00	6.541026e-03
1.350885e+00	7.927608e-03
1.366593e+00	9.171007e-03
1.382301e+00	1.024143e-02
1.398009e+00	1.112838e-02
1.413717e+00	1.183609e-02
1.429425e+00	1.237909e-02
1.445133e+00	1.277829e-02
1.460841e+00	1.305776e-02
1.476549e+00	1.324218e-02
1.492257e+00	1.335506e-02
1.507964e+00	1.341743e-02
1.523672e+00	1.344709e-02
1.539380e+00	1.345812e-02
1.555088e+00	1.346067e-02
1.570796e+00	1.346084e-02


==> Data/Bt_2.dat <==
phi	B
-1.570796e+00	1.111111e-01
-1.555088e+00	1.111111e-01
-1.539380e+00	1.111111e-01
-1.523672e+00	1.111111e-01
-1.507964e+00	1.111111e-01
-1.492257e+00	1.111111e-01
-1.476549e+00	1.111111e-01
-1.460841e+00	1.111111e-01
-1.445133e+00	1.111111e-01
-1.429425e+00	1.111111e-01
-1.413717e+00	1.111111e-01
-1.398009e+00	1.111111e-01
-1.382301e+00	1.111111e-01
-1.366593e+00	1.111111e-01
-1.350885e+00	1.111111e-01
-1.335177e+00	1.111111e-01
-1.319469e+00	1.111111e-01
-1.303761e+00	1.111111e-01
-1.288053e+00	1.111111e-01
-1.272345e+00	1.111111e-01
-1.256637e+00	1.111111e-01
-1.240929e+00	1.111111e-01
-1.225221e+00	1.111111e-01
-1.209513e+00	1.111111e-01
-1.193805e+00	1.111111e-01
-1.178097e+00	1.111111e-01
-1.162389e+00	1.111111e-01
-1.146681e+00	1.111111e-01
-1.130973e+00	1.111111e-01
-1.115265e+00	1.111111e-01
-1.099557e+00	1.111111e-01
-1.083849e+00	1.111111e-01
-1.068142e+00	1.111111e-01
-1.052434e+00	1.111111e-01
-1.036726e+00	1.111111e-01
-1.021018e+00	1.111111e-01
-1.005310e+00	1.111111e-01
-9.896017e-01	1.111111e-01
-9.738937e-01	1.111111e-01
-9.581858e-01	1.111111e-01
-9.424778e-01	1.111111e-01
-9.267698e-01	1.111111e-01
-9.110619e-01	1.111111e-01
-8.953539e-01	1.111111e-01
-8.796459e-01	1.111111e-01
-8.639380e-01	1.111111e-01
-8.482300e-01	1.111111e-01
-8.325221e-01	1.111111e-01
-8.168141e-01	1.111111e-01
-8.011061e-01	1.111111e-01
-7.853982e-01	1.111111e-01
-7.696902e-01	1.111111e-01
-7.539822e-01	1.111111e-01
-7.382743e-01	1.111111e-01
-7.225663e-01	1.111111e-01
-7.068583e-01	1.111111e-01
-6.911504e-01	1.111111e-01
-6.754424e-01	1.111111e-01
-6.597345e-01	1.111111e-01
-6.440265e-01	1.111111e-01
-6.283185e-01	1.111111e-01
-6.126106e-01	1.111111e-01
-5.969026e-01	1.111111e-01
-5.811946e-01	1.111111e-01
-5.654867e-01	1.111111e-01
-5.497787e-01	1.111111e-01
-5.340708e-01	1.111111e-01
-5.183628e-01	1.111111e-01
-5.026548e-01	1.111111e-01
-4.869469e-01	1.111111e-01
-4.712389e-01	1.111111e-01
-4.555309e-01	1.111111e-01
-4.398230e-01	1.111111e-01
-4.241150e-01	1.111111e-01
-4.084070e-01	1.111111e-01
-3.926991e-01	1.111111e-01
-3.769911e-01	1.111111e-01
-3.612832e-01	1.111111e-01
-3.455752e-01	1.111111e-01
-3.298672e-01	1.111111e-01
-3.141593e-01	1.111111e-01
-2.984513e-01	1.111111e-01
-2.827433e-01	1.111111e-01
-2.670354e-01	1.111111e-01
-2.513274e-01	1.111111e-01
-2.356194e-01	1.111111e-01
-2.199115e-01	1.111111e-01
-2.042035e-01	1.111111e-01
-1.884956e-01	1.111111e-01
-1.727876e-01	1.111111e-01
-1.570796e-01	1.111111e-01
-1.413717e-01	1.111111e-01
-1.256637e-01	1.111111e-01
-1.099557e-01	1.111111e-01
-9.424778e-02	1.111111e-01
-7.853982e-02	1.111111e-01
-6.283185e-02	1.111111e-01
-4.712389e-02	1.111111e-01
-3.141593e-02	1.111111e-01
-1.570796e-02	1.111111e-01
0.000000e+00	1.111111e-01
1.570796e-02	1.111111e-01
3.141593e-02	1.111111e-01
4.712389e-02	1.111111e-01
6.283185e-02	1.111111e-01
7.853982e-02	1.111111e-01
9.424778e-02	1.111111e-01
1.099557e-01	1.111111e-01
1.256637e-01	1.111111e-01
1.413717e-01	1.111111e-01
1.570796e-01	1.111111e-01
1.727876e-01	1.111111e-01
1.884956e-01	1.111111e-01
2.042035e-01	1.111111e-01
2.199115e-01	1.111111e-01
2.356194e-01	1.111111e-01
2.513274e-01	1.111111e-01
2.670354e-01	1.111111e-01
2.827433e-01	1.111111e-01
2.984513e-01	1.111111e-01
3.141593e-01	1.111111e-01
3.298672e-01	1.111111e-01
3.455752e-01	1.111111e-01
3.612832e-01	1.111111e-01
3.769911e-01	1.111111e-01
3.926991e-01	1.111111e-01
4.084070e-01	1.111111e-01
4.241150e-01	1.111111e-01
4.398230e-01	1.111111e-01
4.555309e-01	1.111111e-01
4.712389e-01	1.111111e-01
4.869469e-01	1.111111e-01
5.026548e-01	1.111111e-01
5.183628e-01	1.111111e-01
5.340708e-01	1.111111e-01
5.497787e-01	1.111111e-01
5.654867e-01	1.111111e-01
5.811946e-01	1.111111e-01
5.969026e-01	1.111111e-01
6.126106e-01	1.111111e-01
6.283185e-01	1.111111e-01
6.440265e-01	1.111111e-01
6.597345e-01	1.111111e-01
6.754424e-01	1.111111e-01
6.911504e-01	1.111111e-01
7.068583e-01	1.111111e-01
7.225663e-01	1.111111e-01
7.382743e-01	1.111111e-01
7.539822e-01	1.111111e-01
7.696902e-01	1.111111e-01
7.853982e-01	1.111111e-01
8.011061e-01	1.111111e-01
8.168141e-01	1.111111e-01
8.325221e-01	1.111111e-01
8.482300e-01	1.111111e-01
8.639380e-01	1.111111e-01
8.796459e-01	1.111111e-01
8.953539e-01	1.111111e-01
9.110619e-01	1.111111e-01
9.267698e-01	1.111111e-01
9.424778e-01	1.111111e-01
9.581858e-01	1.111111e-01
9.738937e-01	1.111111e-01
9.896017e-01	1.111111e-01
1.005310e+00	1.111111e-01
1.021018e+00	1.111111e-01
1.036726e+00	1.111111e-01
1.052434e+00	1.111111e-01
1.068142e+00	1.111111e-01
1.083849e+00	1.111111e-01
1.099557e+00	1.111111e-01
1.115265e+00	1.111111e-01
1.130973e+00	1.111111e-01
1.146681e+00	1.111111e-01
1.162389e+00	1.111111e-01
1.178097e+00	1.111111e-01
1.193805e+00	1.111111e-01
1.209513e+00	1.111111e-01
1.225221e+00	1.111111e-01
1.240929e+00	1.111111e-01
1.256637e+00	1.111111e-01
1.272345e+00	1.111111e-01
1.288053e+00	1.111111e-01
1.303761e+00	1.111111e-01
1.319469e+00	1.111111e-01
1.335177e+00	1.111111e-01
1.350885e+00	1.111111e-01
1.366593e+00	1.111111e-01
1.382301e+00	1.111111e-01
1.398009e+00	1.111111e-01
1.413717e+00	1.111111e-01
1.429425e+00	1.111111e-01
1.445133e+00	1.111111e-01
1.460841e+00	1.111111e-01
1.476549e+00	1.111111e-01
1.492257e+00	1.111111e-01
1.507964e+00	1.111111e-01
1.523672e+00	1.111111e-01
1.539380e+00	1.111111e-01
1.555088e+00	1.111111e-01
1.570796e+00	1.111111e-01


==> Data/Bt_2_sparse.dat <==
phi	B
-1.570796e+00	1.111111e-01
-1.555088e+00	1.111111e-01
-1.539380e+00	1.111111e-01
-1.523672e+00	1.111111e-01
-1.507964e+00	1.111111e-01
-1.492257e+00	1.111111e-01
-1.476549e+00	1.111111e-01
-1.460841e+00	1.111111e-01
-1.445133e+00	1.111111e-01
-1.429425e+00	1.111111e-01
-1.413717e+00	1.111111e-01
-1.398009e+00	1.111111e-01
-1.382301e+00	1.111111e-01
-1.366593e+00	1.111111e-01
-1.350885e+00	1.111111e-01
-1.335177e+00	1.111111e-01
-1.319469e+00	1.111111e-01
-1.303761e+00	1.111111e-01
-1.288053e+00	1.111111e-01
-1.272345e+00	1.111111e-01
-1.256637e+00	1.111111e-01
-1.240929e+00	1.111111e-01
-1.225221e+00	1.111111e-01
-1.209513e+00	1.111111e-01
-1.193805e+00	1.111111e-01
-1.178097e+00	1.111111e-01
-1.162389e+00	1.111111e-01
-1.146681e+00	1.111111e-01
-1.130973e+00	1.111111e-01
-1.115265e+00	1.111111e-01
-1.099557e+00	1.111111e-01
-1.083849e+00	1.111111e-01
-1.068142e+00	1.111111e-01
-1.052434e+00	1.111111e-01
-1.036726e+00	1.111111e-01
-1.021018e+00	1.111111e-01
-1.005310e+00	1.111111e-01
-9.896017e-01	1.111111e-01
-9.738937e-01	1.111111e-01
-9.581858e-01	1.111111e-01
-9.424778e-01	1.111111e-01
-9.267698e-01	1.111111e-01
-9.110619e-01	1.111111e-01
-8.953539e-01	1.111111e-01
-8.796459e-01	1.111111e-01
-8.639380e-01	1.111111e-01
-8.482300e-01	1.111111e-01
-8.325221e-01	1.111111e-01
-8.168141e-01	1.111111e-01
-8.011061e-01	1.111111e-01
-7.853982e-01	1.111111e-01
-7.696902e-01	1.111111e-01
-7.539822e-01	1.111111e-01
-7.382743e-01	1.111111e-01
-7.225663e-01	1.111111e-01
-7.068583e-01	1.111111e-01
-6.911504e-01	1.111111e-01
-6.754424e-01	1.111111e-01
-6.597345e-01	1.111111e-01
-6.440265e-01	1.111111e-01
-6.283185e-01	1.111111e-01
-6.126106e-01	1.111111e-01
-5.969026e-01	1.111111e-01
-5.811946e-01	1.111111e-01
-5.654867e-01	1.111111e-01
-5.497787e-01	1.111111e-01
-5.340708e-01	1.111111e-01
-5.183628e-01	1.111111e-01
-5.026548e-01	1.111111e-01
-4.869469e-01	1.111111e-01
-4.712389e-01	1.111111e-01
-4.555309e-01	1.111111e-01
-4.398230e-01	1.111111e-01
-4.241150e-01	1.111111e-01
-4.084070e-01	1.111111e-01
-3.926991e-01	1.111111e-01
-3.769911e-01	1.111111e-01
-3.612832e-01	1.111111e-01
-3.455752e-01	1.111111e-01
-3.298672e-01	1.111111e-01
-3.141593e-01	1.111111e-01
-2.984513e-01	1.111111e-01
-2.827433e-01	1.111111e-01
-2.670354e-01	1.111111e-01
-2.513274e-01	1.111111e-01
-2.356194e-01	1.111111e-01
-2.199115e-01	1.111111e-01
-2.042035e-01	1.111111e-01
-1.884956e-01	1.111111e-01
-1.727876e-01	1.111111e-01
-1.570796e-01	1.111111e-01
-1.413717e-01	1.111111e-01
-1.256637e-01	1.111111e-01
-1.099557e-01	1.111111e-01
-9.424778e-02	1.111111e-01
-7.853982e-02	1.111111e-01
-6.283185e-02	1.111111e-01
-4.712389e-02	1.111111e-01
-3.141593e-02	1.111111e-01
-1.570796e-02	1.111111e-01
0.000000e+00	1.111111e-01
1.570796e-02	1.111111e-01
3.141593e-02	1.111111e-01
4.712389e-02	1.111111e-01
6.283185e-02	1.111111e-01
7.853982e-02	1.111111e-01
9.424778e-02	1.111111e-01
1.099557e-01	1.111111e-01
1.256637e-01	1.111111e-01
1.413717e-01	1.111111e-01
1.570796e-01	1.111111e-01
1.727876e-01	1.111111e-01
1.884956e-01	1.111111e-01
2.042035e-01	1.111111e-01
2.199115e-01	1.111111e-01
2.356194e-01	1.111111e-01
2.513274e-01	1.111111e-01
2.670354e-01	1.111111e-01
2.827433e-01	1.111111e-01
2.984513e-01	1.111111e-01
3.141593e-01	1.111111e-01
3.298672e-01	1.111111e-01
3.455752e-01	1.111111e-01
3.612832e-01	1.111111e-01
3.769911e-01	1.111111e-01
3.926991e-01	1.111111e-01
4.084070e-01	1.111111e-01
4.241150e-01	1.111111e-01
4.398230e-01	1.111111e-01
4.555309e-01	1.111111e-01
4.712389e-01	1.111111e-01
4.869469e-01	1.111111e-01
5.026548e-01	1.111111e-01
5.183628e-01	1.111111e-01
5.340708e-01	1.111111e-01
5.497787e-01	1.111111e-01
5.654867e-01	1.111111e-01
5.811946e-01	1.111111e-01
5.969026e-01	1.111111e-01
6.126106e-01	1.111111e-01
6.283185e-01	1.111111e-01
6.440265e-01	1.111111e-01
6.597345e-01	1.111111e-01
6.754424e-01	1.111111e-01
6.911504e-01	1.111111e-01
7.068583e-01	1.111111e-01
7.225663e-01	1.111111e-01
7.382743e-01	1.111111e-01
7.539822e-01	1.111111e-01
7.696902e-01	1.111111e-01
7.853982e-01	1.111111e-01
8.011061e-01	1.111111e-01
8.168141e-01	1.111111e-01
8.325221e-01	1.111111e-01
8.482300e-01	1.111111e-01
8.639380e-01	1.111111e-01
8.796459e-01	1.111111e-01
8.953539e-01	1.111111e-01
9.110619e-01	1.111111e-01
9.267698e-01	1.111111e-01
9.424778e-01	1.111111e-01
9.581858e-01	1.111111e-01
9.738937e-01	1.111111e-01
9.896017e-01	1.111111e-01
1.005310e+00	1.111111e-01
1.021018e+00	1.111111e-01
1.036726e+00	1.111111e-01
1.052434e+00	1.111111e-01
1.068142e+00	1.111111e-01
1.083849e+00	1.111111e-01
1.099557e+00	1.111111e-01
1.115265e+00	1.111111e-01
1.130973e+00	1.111111e-01
1.146681e+00	1.111111e-01
1.162389e+00	1.111111e-01
1.178097e+00	1.111111e-01
1.193805e+00	1.111111e-01
1.209513e+00	1.111111e-01
1.225221e+00	1.111111e-01
1.240929e+00	1.111111e-01
1.256637e+00	1.111111e-01
1.272345e+00	1.111111e-01
1.288053e+00	1.111111e-01
1.303761e+00	1.111111e-01
1.319469e+00	1.111111e-01
1.335177e+00	1.111111e-01
1.350885e+00	1.111111e-01
1.366593e+00	1.111111e-01
1.382301e+00	1.111111e-01
1.398009e+00	1.111111e-01
1.413717e+00	1.111111e-01
1.429425e+00	1.111111e-01
1.445133e+00	1.111111e-01
1.460841e+00	1.111111e-01
1.476549e+00	1.111111e-01
1.492257e+00	1.111111e-01
1.507964e+00	1.111111e-01
1.523672e+00	1.111111e-01
1.539380e+00	1.111111e-01
1.555088e+00	1.111111e-01
1.570796e+00	1.111111e-01


==> Data/D_CNA.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
5.000000e+00
8.000000e+00
1.100000e+01
1.400000e+01
1.700000e+01
1.800000e+01
1.900000e+01


==> Data/D_Delta_CNA.dat <==
d
-1.900000e+01
-1.800000e+01
-1.700000e+01
-1.600000e+01
-1.500000e+01
-1.400000e+01
-1.300000e+01
-1.200000e+01
-1.100000e+01
-1.000000e+01
-9.000000e+00
-8.000000e+00
-7.000000e+00
-6.000000e+00
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01


==> Data/D_Delta_NA.dat <==
d
-1.900000e+01
-1.800000e+01
-1.700000e+01
-1.600000e+01
-1.500000e+01
-1.400000e+01
-1.300000e+01
-1.200000e+01
-1.100000e+01
-1.000000e+01
-9.000000e+00
-8.000000e+00
-7.000000e+00
-6.000000e+00
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01


==> Data/D_Delta_NA_alt.dat <==
d
-2.900000e+01
-2.800000e+01
-2.700000e+01
-2.600000e+01
-2.500000e+01
-2.400000e+01
-2.300000e+01
-2.200000e+01
-2.100000e+01
-2.000000e+01
-1.900000e+01
-1.800000e+01
-1.700000e+01
-1.600000e+01
-1.500000e+01
-1.400000e+01
-1.300000e+01
-1.200000e+01
-1.100000e+01
-1.000000e+01
-9.000000e+00
-8.000000e+00
-7.000000e+00
-6.000000e+00
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.800000e+01
2.900000e+01


==> Data/D_NA.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
9.000000e+00
1.400000e+01
1.900000e+01


==> Data/D_NA_alt.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
1.100000e+01
1.700000e+01
2.300000e+01
2.900000e+01


==> Data/D_Sigma_CNA.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.800000e+01
2.900000e+01
3.000000e+01
3.100000e+01
3.200000e+01
3.300000e+01
3.400000e+01
3.500000e+01
3.600000e+01
3.700000e+01
3.800000e+01


==> Data/D_Sigma_NA.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.800000e+01
3.300000e+01
3.800000e+01


==> Data/D_Sigma_NA_alt.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.800000e+01
2.900000e+01
3.000000e+01
3.100000e+01
3.200000e+01
3.300000e+01
3.400000e+01
4.000000e+01
4.600000e+01
5.200000e+01
5.800000e+01

